Axisymmetric simulations of the convective overstability in protoplanetary discs

Protoplanetary discs at certain radii exhibit adverse radial entropy gradients that can drive oscillatory convection (`convective overstability'; COS). The ensuing hydrodynamical activity may reshape the radial thermal structure of the disc while mixing solid material radially and vertically or, alternatively, concentrating it in vortical structures. We perform local axisymmetric simulations of the COS using the code SNOOPY, showing first how parasites halt the instability's exponential growth, and second, the different saturation routes it takes subsequently. As the Reynolds and (pseudo-) Richardson numbers increase, the system moves successively from (a) a weakly nonlinear state characterised by relatively ordered nonlinear waves, to (b) wave turbulence, and finally to (c) the formation of intermittent and then persistent zonal flows. In three-dimensions, we expect the latter flows to spawn vortices in the orbital plane. Given the very high Reynolds numbers in protoplanetary discs, the third regime should be the most prevalent. As a consequence, we argue that the COS is an important dynamical process in planet formation, especially near features such as dead zone edges, ice lines, gaps, and dust rings.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
